The VLT-FLAMES Survey of Massive Stars: Stellar parameters and rotational velocities in NGC3293, NGC4755 and NGC6611

An analysis is presented of VLT-FLAMES spectroscopy for three Galactic clusters, NGC3293, NGC4755 and NGC6611. Non-LTE model atmosphere calculations have been used to estimate effective temperatures (from either the helium spectrum or the silicon ionization equilibrium) and gravities (from the hydrogen spectrum). Projected rotational velocities have been deduced from the helium spectrum (for fast and moderate rotators) or the metal line spectrum (for slow rotators). The observed Hertzsprung-Russell diagrams are compared with theoretical predictions and some discrepancies including differences in the main sequence luminosities are discussed. Cluster ages have been deduced and evidence for non-coeval star formation is found for all three of the clusters. Projected rotational velocities for targets in the older clusters, NGC3293 and NGC4755, have been found to be systematically larger than those for the field, confirming recent results in other similar age clusters. The distribution of projected rotational velocities are consistent with a Gaussian distribution of intrinsic rotational velocities. For the relatively unevolved targets in the older clusters, NGC3293 and NGC4755, the peak of the velocity distribution would be 250km/s with a full-width-half-maximum of approximately 180km/s. For NGC6611, the sample size is relatively small but implies a lower mean rotational velocity. This may be evidence for the spin-down effect due to angular momentum loss through stellar winds, although our results are consistent with those found for very young high mass stars. For all three clusters we deduce present day mass functions with Gamma-values in the range of -1.5 to -1.8, which are similar to other young stellar clusters in the Milky Way (Abridged).

==> astro-ph.txt <==
The VLT-FLAMES Survey of Massive Stars: Stellar parameters 
and rotational velocities in NGC3293, NGC4755 and NGC6611

P.L. Dufton(1), S.J. Smartt(1), J.K. Lee(1),  R.S.I. Ryans(1), I. Hunter(1), 
C.J. Evans(2), A. Herrero(3), C. Trundle(1), D.J. Lennon(4),
M.J. Irwin(5), A. Kaufer(6) (1:QUB, 2: ROE, 3:IAC, 4:ING, 5:IoA, 6:ESO)

An analysis is presented of VLT-FLAMES spectroscopy for three Galactic
clusters, NGC3293, NGC4755 and NGC6611. Non-LTE model atmosphere
calculations have been used to estimate effective temperatures (from
either the helium spectrum or the silicon ionization equilibrium) and
gravities (from the hydrogen spectrum). Projected rotational
velocities have been deduced from the helium spectrum (for fast and
moderate rotators) or the metal line spectrum (for slow rotators).
The observed Hertzsprung-Russell diagrams are compared with
theoretical predictions and some discrepancies including differences
in the main sequence luminosities are discussed. Cluster ages have
been deduced and evidence for non-coeval star formation is found for
all three of the clusters.  Projected rotational velocities for
targets in the older clusters, NGC3293 and NGC4755, have been found to
be systematically larger than those for the field, confirming recent
results in other similar age clusters. The distribution of projected
rotational velocities are consistent with a Gaussian distribution of
intrinsic rotational velocities. For the relatively unevolved targets
in the older clusters, NGC3293 and NGC4755, the peak of the velocity
distribution would be 250km/s with a full-width-half-maximum of
approximately 180km/s. For NGC6611, the sample size is relatively
small but implies a lower mean rotational velocity. This may be
evidence for the spin-down effect due to angular momentum loss through
stellar winds, although our results are consistent with those found
for very young high mass stars. For all three clusters we deduce
present day mass functions with Gamma-values in the range of -1.5 to
-1.8, which are similar to other young stellar clusters in the Milky Way.

